Constraints on atmospheric water abundance and cloud deck pressure in the warm Neptune GJ 3470 b via CARMENES transmission spectroscopy

Observations of cooler atmospheres of super-Earths and Neptune sized objects often show flat transmission spectra. The most likely cause of this trend is the presence of aerosols (i.e. clouds and hazes) in the atmospheres of such objects. High-resolution spectroscopy provides an opportunity to test this hypothesis by targeting molecular species whose spectral line cores extend above the level of such opaque decks. In this work, we analyse high-resolution infrared observations of the warm Neptune GJ 3470 b taken over two transits using CARMENES (R $\sim$ 80,000) and look for signatures of H$_2$O (previously detected using HST WFC3+Spitzer observations) in these transits with a custom pipeline fully accounting for the effects of data cleaning on any potential exoplanet signal. We find that our data are potentially able to weakly detect ($\sim3\sigma$) an injected signal equivalent to the best-fit model from previous HST WFC3+Spitzer observations. However, we do not make a significant detection using the actual observations. Using a Bayesian framework to simultaneously constrain the H$_2$O Volume Mixing Ratio (VMR) and the cloud top pressure level, we select a family of models compatible with the non detection. These are either very high VMR, cloud-free models, solar-abundance models with a high cloud deck, or sub-solar abundance models with a moderate cloud deck. This is a broader range compared to published results from low-resolution spectroscopy, but is also compatible with them at a 1$\sigma$ level.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
